Simple, Fast Semantic Parsing with a Tensor Kernel

We describe a simple approach to semantic parsing based on a tensor product kernel. We extract two feature vectors: one for the query and one for each candidate logical form. We then train a classifier using the tensor product of the two vectors. Using very simple features for both, our system achieves an average F1 score of 40.1% on the WebQuestions dataset. This is comparable to more complex systems but is simpler to implement and runs faster.

==> unigramparams-short-2.csv <==
,,
name,who,2.69
born,birth,2.69
influenced,influenced,2.64
live,birthplace,2.63
country,birthplace,2.62
type,form,2.62
do,profession,2.60
died,death,2.60
system,form,2.60
countries,country,2.60
married,marry,2.55
language,language,2.54
music,genres,2.51
money,used,2.47
time,zone,2.47
wife,spouse,2.46


==> unigramparams-short.csv <==
,,
currency,currency,4.18
parents,father,3.46
die,death,3.33
religion,religion,3.28
currency,used,3.22
religions,religion,3.11
movies,film,2.97
states,adjoins,2.97
timezone,zone,2.95
timezone,time,2.94
speak,spoken,2.91
currency,countries,2.84
money,currency,2.82
capital,city,2.77
party,party,2.75
nationality,country,2.72

